EMF-Efficient MU-MIMO Networks: Harnessing Aerial RIS Technology

The rollout of the fifth-generation (5G) networks has raised some concerns about potential health effects from increased exposure to electromagnetic fields (EMF). To address these concerns, we design a novel EMF-aware architecture for uplink communications. Specifically, we propose an aerial reconfigurable intelligent surface (ARIS) assisted multi-user multiple-input multiple-output (MIMO) system, where the ARIS features a reconfigurable intelligent surface (RIS) panel mounted on an unmanned aerial vehicle (UAV), offering a flexible and adaptive solution for reducing uplink EMF exposure. We formulate and solve a new problem to minimize the EMF exposure by optimizing the system parameters, such as transmit beamforming, resource allocation, transmit power, ARIS phase shifts, and ARIS trajectory. Our numerical results demonstrate the effectiveness of EMF-aware transmission scheme over the benchmark methods, achieving EMF reductions of over 30% and 90% compared to the fixed ARIS and non-ARIS schemes, respectively.

==> CDFI.dat <==
   2.7243011e-04  -1.8942783e-02
   2.8876524e-04  -1.0545506e-02
   3.0510036e-04  -2.4396541e-03
   3.2143548e-04   5.3880742e-03
   3.3777061e-04   1.2950980e-02
   3.5410573e-04   2.0262363e-02
   3.7044086e-04   2.7335525e-02
   3.8677598e-04   3.4183767e-02
   4.0311110e-04   4.0820389e-02
   4.1944623e-04   4.7258693e-02
   4.3578135e-04   5.3511979e-02
   4.5211648e-04   5.9593548e-02
   4.6845160e-04   6.5516701e-02
   4.8478672e-04   7.1294738e-02
   5.0112185e-04   7.6940962e-02
   5.1745697e-04   8.2468671e-02
   5.3379210e-04   8.7891168e-02
   5.5012722e-04   9.3221753e-02
   5.6646234e-04   9.8473727e-02
   5.8279747e-04   1.0366039e-01
   5.9913259e-04   1.0879505e-01
   6.1546772e-04   1.1389099e-01
   6.3180284e-04   1.1896153e-01
   6.4813796e-04   1.2401996e-01
   6.6447309e-04   1.2907959e-01
   6.8080821e-04   1.3415371e-01
   6.9714334e-04   1.3912900e-01
   7.1347846e-04   1.4387210e-01
   7.2981358e-04   1.4837657e-01
   7.4614871e-04   1.5267195e-01
   7.6248383e-04   1.5682787e-01
   7.7881896e-04   1.6094740e-01
   7.9515408e-04   1.6515336e-01
   8.1148920e-04   1.6957431e-01
   8.2782433e-04   1.7433563e-01
   8.4415945e-04   1.7955872e-01
   8.6049458e-04   1.8536366e-01
   8.7682970e-04   1.9187094e-01
   8.9316482e-04   1.9919690e-01
   9.0949995e-04   2.0744102e-01
   9.2583507e-04   2.1666929e-01
   9.4217020e-04   2.2689980e-01
   9.5850532e-04   2.3809597e-01
   9.7484044e-04   2.5017103e-01
   9.9117557e-04   2.6300349e-01
   1.0075107e-03   2.7645925e-01
   1.0238458e-03   2.9041727e-01
   1.0401809e-03   3.0479291e-01
   1.0565161e-03   3.1955503e-01
   1.0728512e-03   3.3473325e-01
   1.0891863e-03   3.5041268e-01
   1.1055214e-03   3.6671682e-01
   1.1218566e-03   3.8377889e-01
   1.1381917e-03   4.0171023e-01
   1.1545268e-03   4.2057186e-01
   1.1708619e-03   4.4035799e-01
   1.1871971e-03   4.6099406e-01
   1.2035322e-03   4.8234719e-01
   1.2198673e-03   5.0424284e-01
   1.2362024e-03   5.2648210e-01
   1.2525376e-03   5.4885555e-01
   1.2688727e-03   5.7115590e-01
   1.2852078e-03   5.9318981e-01
   1.3015429e-03   6.1479105e-01
   1.3178780e-03   6.3583318e-01
   1.3342132e-03   6.5623749e-01
   1.3505483e-03   6.7597407e-01
   1.3668834e-03   6.9505341e-01
   1.3832185e-03   7.1351095e-01
   1.3995537e-03   7.3138776e-01
   1.4158888e-03   7.4871157e-01
   1.4322239e-03   7.6548329e-01
   1.4485590e-03   7.8167281e-01
   1.4648942e-03   7.9722595e-01
   1.4812293e-03   8.1208089e-01
   1.4975644e-03   8.2527506e-01
   1.5138995e-03   8.3793387e-01
   1.5302347e-03   8.5006606e-01
   1.5465698e-03   8.6168039e-01
   1.5629049e-03   8.7278558e-01
   1.5792400e-03   8.8339038e-01
   1.5955752e-03   8.9350353e-01
   1.6119103e-03   9.0313377e-01
   1.6282454e-03   9.1228985e-01
   1.6445805e-03   9.2098049e-01
   1.6609157e-03   9.2921445e-01
   1.6772508e-03   9.3700046e-01
   1.6935859e-03   9.4434726e-01
   1.7099210e-03   9.5126360e-01
   1.7262561e-03   9.5775822e-01
   1.7425913e-03   9.6383985e-01
   1.7589264e-03   9.6951724e-01
   1.7752615e-03   9.7479912e-01
   1.7915966e-03   9.7969425e-01
   1.8079318e-03   9.8421135e-01
   1.8242669e-03   9.8835917e-01
   1.8406020e-03   9.9214646e-01
   1.8569371e-03   9.9558194e-01
   1.8732723e-03   9.9867437e-01
   1.8896074e-03   1.0014325e+00
   1.8996074e-03   1.0014325e+00
   1.9196074e-03   1.0014325e+00
   1.9596074e-03   1.0014325e+00
   1.9896074e-03   1.0014325e+00

==> CDFMaxE.dat <==
   1.6416158e-03  -8.6615421e-03
   1.6654898e-03  -9.1860098e-03
   1.6893638e-03  -8.3723708e-03
   1.7132379e-03  -6.2704414e-03
   1.7371119e-03  -2.9300374e-03
   1.7609859e-03   1.5990251e-03
   1.7848599e-03   7.2669301e-03
   1.8087340e-03   1.4023862e-02
   1.8326080e-03   2.1820004e-02
   1.8564820e-03   3.0605540e-02
   1.8803560e-03   4.0330655e-02
   1.9042301e-03   5.0945532e-02
   1.9281041e-03   6.2400356e-02
   1.9519781e-03   7.4645309e-02
   1.9758521e-03   8.7630578e-02
   1.9997261e-03   1.0130634e-01
   2.0236002e-03   1.1562279e-01
   2.0474742e-03   1.3053011e-01
   2.0713482e-03   1.4597847e-01
   2.0952222e-03   1.6191807e-01
   2.1190963e-03   1.7829909e-01
   2.1429703e-03   1.9507171e-01
   2.1668443e-03   2.1218612e-01
   2.1907183e-03   2.2959250e-01
   2.2145924e-03   2.4724103e-01
   2.2384664e-03   2.6508190e-01
   2.2623404e-03   2.8310515e-01
   2.2862144e-03   3.0115357e-01
   2.3100885e-03   3.1911743e-01
   2.3339625e-03   3.3689320e-01
   2.3578365e-03   3.5438602e-01
   2.3817105e-03   3.7151245e-01
   2.4055846e-03   3.8820406e-01
   2.4294586e-03   4.0441221e-01
   2.4533326e-03   4.2011270e-01
   2.4772066e-03   4.3530948e-01
   2.5010807e-03   4.5003676e-01
   2.5249547e-03   4.6435786e-01
   2.5488287e-03   4.7836087e-01
   2.5727027e-03   4.9215106e-01
   2.5965768e-03   5.0584157e-01
   2.6204508e-03   5.1954305e-01
   2.6443248e-03   5.3335376e-01
   2.6681988e-03   5.4735159e-01
   2.6920729e-03   5.6158765e-01
   2.7159469e-03   5.7608278e-01
   2.7398209e-03   5.9082684e-01
   2.7636949e-03   6.0578031e-01
   2.7875690e-03   6.2087832e-01
   2.8114430e-03   6.3603659e-01
   2.8353170e-03   6.5115839e-01
   2.8591910e-03   6.6614192e-01
   2.8830651e-03   6.8088705e-01
   2.9069391e-03   6.9530128e-01
   2.9308131e-03   7.0930428e-01
   2.9546871e-03   7.2283146e-01
   2.9785612e-03   7.3583706e-01
   3.0024352e-03   7.4829592e-01
   3.0263092e-03   7.6020529e-01
   3.0501832e-03   7.7158540e-01
   3.0740573e-03   7.8247797e-01
   3.0979313e-03   7.9294268e-01
   3.1218053e-03   8.0305084e-01
   3.1456793e-03   8.1287683e-01
   3.1695534e-03   8.2248856e-01
   3.1934274e-03   8.3193823e-01
   3.2173014e-03   8.4125578e-01
   3.2411754e-03   8.5044525e-01
   3.2650495e-03   8.5948587e-01
   3.2889235e-03   8.6833578e-01
   3.3127975e-03   8.7693933e-01
   3.3366715e-03   8.8523494e-01
   3.3605456e-03   8.9316293e-01
   3.3844196e-03   9.0067172e-01
   3.4082936e-03   9.0772201e-01
   3.4321676e-03   9.1275765e-01
   3.4560417e-03   9.1750234e-01
   3.4799157e-03   9.2198723e-01
   3.5037897e-03   9.2624344e-01
   3.5276637e-03   9.3030210e-01
   3.5515378e-03   9.3419435e-01
   3.5754118e-03   9.3795131e-01
   3.5992858e-03   9.4160411e-01
   3.6231598e-03   9.4518389e-01
   3.6470339e-03   9.4872178e-01
   3.6709079e-03   9.5224890e-01
   3.6947819e-03   9.5579639e-01
   3.7186559e-03   9.5939538e-01
   3.7425299e-03   9.6307699e-01
   3.7664040e-03   9.6687237e-01
   3.7902780e-03   9.7081263e-01
   3.8141520e-03   9.7492892e-01
   3.8380260e-03   9.7925235e-01
   3.8619001e-03   9.8381407e-01
   3.8857741e-03   9.8864520e-01
   3.9096481e-03   9.9377687e-01
   3.9335221e-03   9.9924022e-01
   3.9573962e-03   1.0050664e+00
   3.9812702e-03   1.0050664e+00
   4.0051442e-03   1.0050664e+00
   4.0551442e-03   1.0050664e+00
   4.0951442e-03   1.0050664e+00


==> CDFMaxI.dat <==
   1.6416158e-03   1.6654898e-03   1.6893638e-03   1.7132379e-03   1.7371119e-03   1.7609859e-03   1.7848599e-03   1.8087340e-03   1.8326080e-03   1.8564820e-03   1.8803560e-03   1.9042301e-03   1.9281041e-03   1.9519781e-03   1.9758521e-03   1.9997261e-03   2.0236002e-03   2.0474742e-03   2.0713482e-03   2.0952222e-03   2.1190963e-03   2.1429703e-03   2.1668443e-03   2.1907183e-03   2.2145924e-03   2.2384664e-03   2.2623404e-03   2.2862144e-03   2.3100885e-03   2.3339625e-03   2.3578365e-03   2.3817105e-03   2.4055846e-03   2.4294586e-03   2.4533326e-03   2.4772066e-03   2.5010807e-03   2.5249547e-03   2.5488287e-03   2.5727027e-03   2.5965768e-03   2.6204508e-03   2.6443248e-03   2.6681988e-03   2.6920729e-03   2.7159469e-03   2.7398209e-03   2.7636949e-03   2.7875690e-03   2.8114430e-03   2.8353170e-03   2.8591910e-03   2.8830651e-03   2.9069391e-03   2.9308131e-03   2.9546871e-03   2.9785612e-03   3.0024352e-03   3.0263092e-03   3.0501832e-03   3.0740573e-03   3.0979313e-03   3.1218053e-03   3.1456793e-03   3.1695534e-03   3.1934274e-03   3.2173014e-03   3.2411754e-03   3.2650495e-03   3.2889235e-03   3.3127975e-03   3.3366715e-03   3.3605456e-03   3.3844196e-03   3.4082936e-03   3.4321676e-03   3.4560417e-03   3.4799157e-03   3.5037897e-03   3.5276637e-03   3.5515378e-03   3.5754118e-03   3.5992858e-03   3.6231598e-03   3.6470339e-03   3.6709079e-03   3.6947819e-03   3.7186559e-03   3.7425299e-03   3.7664040e-03   3.7902780e-03   3.8141520e-03   3.8380260e-03   3.8619001e-03   3.8857741e-03   3.9096481e-03   3.9335221e-03   3.9573962e-03   3.9812702e-03   4.0051442e-03   1.3873519e-04   2.7449766e-04   5.2547349e-04   9.6144573e-04   1.6923474e-03   2.8682787e-03   4.6853869e-03   7.3847755e-03   1.1244022e-02   1.6560335e-02   2.3625893e-02   3.2697539e-02   4.3967597e-02   5.7523861e-02   7.3335804e-02   9.1232166e-02   1.1089831e-01   1.3188708e-01   1.5364665e-01   1.7556582e-01   1.9703965e-01   2.1752794e-01   2.3661997e-01   2.5409606e-01   2.6993814e-01   2.8432187e-01   2.9757593e-01   3.1012174e-01   3.2240838e-01   3.3485721e-01   3.4782559e-01   3.6159080e-01   3.7634772e-01   3.9221263e-01   4.0920896e-01   4.2726397e-01   4.4618725e-01   4.6565795e-01   4.8523881e-01   5.0440545e-01   5.2262895e-01   5.3943374e-01   5.5450181e-01   5.6769226e-01   5.7909336e-01   5.8898846e-01   5.9780811e-01   6.0605916e-01   6.1425080e-01   6.2283294e-01   6.3215997e-01   6.4246994e-01   6.5391469e-01   6.6657185e-01   6.8047596e-01   6.9563142e-01   7.1200515e-01   7.2950335e-01   7.4792547e-01   7.6695104e-01   7.8613673e-01   8.0493595e-01   8.2276397e-01   8.3907442e-01   8.5343403e-01   8.6557681e-01   8.7542594e-01   8.8308832e-01   8.8879525e-01   8.9287398e-01   8.9568135e-01   8.9756533e-01   8.9884184e-01   8.9978042e-01   9.0062153e-01   9.0157907e-01   9.0285638e-01   9.0465325e-01   9.0716338e-01   9.1056081e-01   9.1498049e-01   9.2047475e-01   9.2701714e-01   9.3446495e-01   9.4257054e-01   9.5100400e-01   9.5939265e-01   9.6736971e-01   9.7462172e-01   9.8092459e-01   9.8616161e-01   9.9032161e-01   9.9348074e-01   9.9577428e-01   9.9736616e-01   9.9842243e-01   9.9909248e-01   9.9949883e-01   9.9973443e-01   9.9986501e-01


==> Figures/CDFI.dat <==
   2.7243011e-04  -1.8942783e-02
   2.8876524e-04  -1.0545506e-02
   3.0510036e-04  -2.4396541e-03
   3.2143548e-04   5.3880742e-03
   3.3777061e-04   1.2950980e-02
   3.5410573e-04   2.0262363e-02
   3.7044086e-04   2.7335525e-02
   3.8677598e-04   3.4183767e-02
   4.0311110e-04   4.0820389e-02
   4.1944623e-04   4.7258693e-02
   4.3578135e-04   5.3511979e-02
   4.5211648e-04   5.9593548e-02
   4.6845160e-04   6.5516701e-02
   4.8478672e-04   7.1294738e-02
   5.0112185e-04   7.6940962e-02
   5.1745697e-04   8.2468671e-02
   5.3379210e-04   8.7891168e-02
   5.5012722e-04   9.3221753e-02
   5.6646234e-04   9.8473727e-02
   5.8279747e-04   1.0366039e-01
   5.9913259e-04   1.0879505e-01
   6.1546772e-04   1.1389099e-01
   6.3180284e-04   1.1896153e-01
   6.4813796e-04   1.2401996e-01
   6.6447309e-04   1.2907959e-01
   6.8080821e-04   1.3415371e-01
   6.9714334e-04   1.3912900e-01
   7.1347846e-04   1.4387210e-01
   7.2981358e-04   1.4837657e-01
   7.4614871e-04   1.5267195e-01
   7.6248383e-04   1.5682787e-01
   7.7881896e-04   1.6094740e-01
   7.9515408e-04   1.6515336e-01
   8.1148920e-04   1.6957431e-01
   8.2782433e-04   1.7433563e-01
   8.4415945e-04   1.7955872e-01
   8.6049458e-04   1.8536366e-01
   8.7682970e-04   1.9187094e-01
   8.9316482e-04   1.9919690e-01
   9.0949995e-04   2.0744102e-01
   9.2583507e-04   2.1666929e-01
   9.4217020e-04   2.2689980e-01
   9.5850532e-04   2.3809597e-01
   9.7484044e-04   2.5017103e-01
   9.9117557e-04   2.6300349e-01
   1.0075107e-03   2.7645925e-01
   1.0238458e-03   2.9041727e-01
   1.0401809e-03   3.0479291e-01
   1.0565161e-03   3.1955503e-01
   1.0728512e-03   3.3473325e-01
   1.0891863e-03   3.5041268e-01
   1.1055214e-03   3.6671682e-01
   1.1218566e-03   3.8377889e-01
   1.1381917e-03   4.0171023e-01
   1.1545268e-03   4.2057186e-01
   1.1708619e-03   4.4035799e-01
   1.1871971e-03   4.6099406e-01
   1.2035322e-03   4.8234719e-01
   1.2198673e-03   5.0424284e-01
   1.2362024e-03   5.2648210e-01
   1.2525376e-03   5.4885555e-01
   1.2688727e-03   5.7115590e-01
   1.2852078e-03   5.9318981e-01
   1.3015429e-03   6.1479105e-01
   1.3178780e-03   6.3583318e-01
   1.3342132e-03   6.5623749e-01
   1.3505483e-03   6.7597407e-01
   1.3668834e-03   6.9505341e-01
   1.3832185e-03   7.1351095e-01
   1.3995537e-03   7.3138776e-01
   1.4158888e-03   7.4871157e-01
   1.4322239e-03   7.6548329e-01
   1.4485590e-03   7.8167281e-01
   1.4648942e-03   7.9722595e-01
   1.4812293e-03   8.1208089e-01
   1.4975644e-03   8.2527506e-01
   1.5138995e-03   8.3793387e-01
   1.5302347e-03   8.5006606e-01
   1.5465698e-03   8.6168039e-01
   1.5629049e-03   8.7278558e-01
   1.5792400e-03   8.8339038e-01
   1.5955752e-03   8.9350353e-01
   1.6119103e-03   9.0313377e-01
   1.6282454e-03   9.1228985e-01
   1.6445805e-03   9.2098049e-01
   1.6609157e-03   9.2921445e-01
   1.6772508e-03   9.3700046e-01
   1.6935859e-03   9.4434726e-01
   1.7099210e-03   9.5126360e-01
   1.7262561e-03   9.5775822e-01
   1.7425913e-03   9.6383985e-01
   1.7589264e-03   9.6951724e-01
   1.7752615e-03   9.7479912e-01
   1.7915966e-03   9.7969425e-01
   1.8079318e-03   9.8421135e-01
   1.8242669e-03   9.8835917e-01
   1.8406020e-03   9.9214646e-01
   1.8569371e-03   9.9558194e-01
   1.8732723e-03   9.9867437e-01
   1.8896074e-03   1.0014325e+00
   1.8996074e-03   1.0014325e+00
   1.9196074e-03   1.0014325e+00
   1.9596074e-03   1.0014325e+00
   1.9896074e-03   1.0014325e+00
   2.0496074e-03   1.0014325e+00
   2.1896074e-03   1.0014325e+00
   5.1896074e-03   1.0014325e+00

==> Figures/CDFMaxE.dat <==
   1.6416158e-03  -8.6615421e-03
   1.6654898e-03  -9.1860098e-03
   1.6893638e-03  -8.3723708e-03
   1.7132379e-03  -6.2704414e-03
   1.7371119e-03  -2.9300374e-03
   1.7609859e-03   1.5990251e-03
   1.7848599e-03   7.2669301e-03
   1.8087340e-03   1.4023862e-02
   1.8326080e-03   2.1820004e-02
   1.8564820e-03   3.0605540e-02
   1.8803560e-03   4.0330655e-02
   1.9042301e-03   5.0945532e-02
   1.9281041e-03   6.2400356e-02
   1.9519781e-03   7.4645309e-02
   1.9758521e-03   8.7630578e-02
   1.9997261e-03   1.0130634e-01
   2.0236002e-03   1.1562279e-01
   2.0474742e-03   1.3053011e-01
   2.0713482e-03   1.4597847e-01
   2.0952222e-03   1.6191807e-01
   2.1190963e-03   1.7829909e-01
   2.1429703e-03   1.9507171e-01
   2.1668443e-03   2.1218612e-01
   2.1907183e-03   2.2959250e-01
   2.2145924e-03   2.4724103e-01
   2.2384664e-03   2.6508190e-01
   2.2623404e-03   2.8310515e-01
   2.2862144e-03   3.0115357e-01
   2.3100885e-03   3.1911743e-01
   2.3339625e-03   3.3689320e-01
   2.3578365e-03   3.5438602e-01
   2.3817105e-03   3.7151245e-01
   2.4055846e-03   3.8820406e-01
   2.4294586e-03   4.0441221e-01
   2.4533326e-03   4.2011270e-01
   2.4772066e-03   4.3530948e-01
   2.5010807e-03   4.5003676e-01
   2.5249547e-03   4.6435786e-01
   2.5488287e-03   4.7836087e-01
   2.5727027e-03   4.9215106e-01
   2.5965768e-03   5.0584157e-01
   2.6204508e-03   5.1954305e-01
   2.6443248e-03   5.3335376e-01
   2.6681988e-03   5.4735159e-01
   2.6920729e-03   5.6158765e-01
   2.7159469e-03   5.7608278e-01
   2.7398209e-03   5.9082684e-01
   2.7636949e-03   6.0578031e-01
   2.7875690e-03   6.2087832e-01
   2.8114430e-03   6.3603659e-01
   2.8353170e-03   6.5115839e-01
   2.8591910e-03   6.6614192e-01
   2.8830651e-03   6.8088705e-01
   2.9069391e-03   6.9530128e-01
   2.9308131e-03   7.0930428e-01
   2.9546871e-03   7.2283146e-01
   2.9785612e-03   7.3583706e-01
   3.0024352e-03   7.4829592e-01
   3.0263092e-03   7.6020529e-01
   3.0501832e-03   7.7158540e-01
   3.0740573e-03   7.8247797e-01
   3.0979313e-03   7.9294268e-01
   3.1218053e-03   8.0305084e-01
   3.1456793e-03   8.1287683e-01
   3.1695534e-03   8.2248856e-01
   3.1934274e-03   8.3193823e-01
   3.2173014e-03   8.4125578e-01
   3.2411754e-03   8.5044525e-01
   3.2650495e-03   8.5948587e-01
   3.2889235e-03   8.6833578e-01
   3.3127975e-03   8.7693933e-01
   3.3366715e-03   8.8523494e-01
   3.3605456e-03   8.9316293e-01
   3.3844196e-03   9.0067172e-01
   3.4082936e-03   9.0772201e-01
   3.4321676e-03   9.1275765e-01
   3.4560417e-03   9.1750234e-01
   3.4799157e-03   9.2198723e-01
   3.5037897e-03   9.2624344e-01
   3.5276637e-03   9.3030210e-01
   3.5515378e-03   9.3419435e-01
   3.5754118e-03   9.3795131e-01
   3.5992858e-03   9.4160411e-01
   3.6231598e-03   9.4518389e-01
   3.6470339e-03   9.4872178e-01
   3.6709079e-03   9.5224890e-01
   3.6947819e-03   9.5579639e-01
   3.7186559e-03   9.5939538e-01
   3.7425299e-03   9.6307699e-01
   3.7664040e-03   9.6687237e-01
   3.7902780e-03   9.7081263e-01
   3.8141520e-03   9.7492892e-01
   3.8380260e-03   9.7925235e-01
   3.8619001e-03   9.8381407e-01
   3.8857741e-03   9.8864520e-01
   3.9096481e-03   9.9377687e-01
   3.9335221e-03   9.9924022e-01
   3.9573962e-03   1.0000164e+00
   3.9812702e-03   1.0000164e+00
   4.0051442e-03   1.0000164e+00
   4.0551442e-03   1.0000164e+00
   4.0951442e-03   1.0000164e+00
   4.5951442e-03   1.0000164e+00
   9.1896074e-03   1.0014325e+00
   2.1896074e-02   1.0014325e+00


==> Figures/CDFMaxEu.dat <==
   1.6416158e-03   1.3873519e-04
   1.6654898e-03   2.7449766e-04
   1.6893638e-03   5.2547349e-04
   1.7132379e-03   9.6144573e-04
   1.7371119e-03   1.6923474e-03
   1.7609859e-03   2.8682787e-03
   1.7848599e-03   4.6853869e-03
   1.8087340e-03   7.3847755e-03
   1.8326080e-03   1.1244022e-02
   1.8564820e-03   1.6560335e-02
   1.8803560e-03   2.3625893e-02
   1.9042301e-03   3.2697539e-02
   1.9281041e-03   4.3967597e-02
   1.9519781e-03   5.7523861e-02
   1.9758521e-03   7.3335804e-02
   1.9997261e-03   9.1232166e-02
   2.0236002e-03   1.1089831e-01
   2.0474742e-03   1.3188708e-01
   2.0713482e-03   1.5364665e-01
   2.0952222e-03   1.7556582e-01
   2.1190963e-03   1.9703965e-01
   2.1429703e-03   2.1752794e-01
   2.1668443e-03   2.3661997e-01
   2.1907183e-03   2.5409606e-01
   2.2145924e-03   2.6993814e-01
   2.2384664e-03   2.8432187e-01
   2.2623404e-03   2.9757593e-01
   2.2862144e-03   3.1012174e-01
   2.3100885e-03   3.2240838e-01
   2.3339625e-03   3.3485721e-01
   2.3578365e-03   3.4782559e-01
   2.3817105e-03   3.6159080e-01
   2.4055846e-03   3.7634772e-01
   2.4294586e-03   3.9221263e-01
   2.4533326e-03   4.0920896e-01
   2.4772066e-03   4.2726397e-01
   2.5010807e-03   4.4618725e-01
   2.5249547e-03   4.6565795e-01
   2.5488287e-03   4.8523881e-01
   2.5727027e-03   5.0440545e-01
   2.5965768e-03   5.2262895e-01
   2.6204508e-03   5.3943374e-01
   2.6443248e-03   5.5450181e-01
   2.6681988e-03   5.6769226e-01
   2.6920729e-03   5.7909336e-01
   2.7159469e-03   5.8898846e-01
   2.7398209e-03   5.9780811e-01
   2.7636949e-03   6.0605916e-01
   2.7875690e-03   6.1425080e-01
   2.8114430e-03   6.2283294e-01
   2.8353170e-03   6.3215997e-01
   2.8591910e-03   6.4246994e-01
   2.8830651e-03   6.5391469e-01
   2.9069391e-03   6.6657185e-01
   2.9308131e-03   6.8047596e-01
   2.9546871e-03   6.9563142e-01
   2.9785612e-03   7.1200515e-01
   3.0024352e-03   7.2950335e-01
   3.0263092e-03   7.4792547e-01
   3.0501832e-03   7.6695104e-01
   3.0740573e-03   7.8613673e-01
   3.0979313e-03   8.0493595e-01
   3.1218053e-03   8.2276397e-01
   3.1456793e-03   8.3907442e-01
   3.1695534e-03   8.5343403e-01
   3.1934274e-03   8.6557681e-01
   3.2173014e-03   8.7542594e-01
   3.2411754e-03   8.8308832e-01
   3.2650495e-03   8.8879525e-01
   3.2889235e-03   8.9287398e-01
   3.3127975e-03   8.9568135e-01
   3.3366715e-03   8.9756533e-01
   3.3605456e-03   8.9884184e-01
   3.3844196e-03   8.9978042e-01
   3.4082936e-03   9.0062153e-01
   3.4321676e-03   9.0157907e-01
   3.4560417e-03   9.0285638e-01
   3.4799157e-03   9.0465325e-01
   3.5037897e-03   9.0716338e-01
   3.5276637e-03   9.1056081e-01
   3.5515378e-03   9.1498049e-01
   3.5754118e-03   9.2047475e-01
   3.5992858e-03   9.2701714e-01
   3.6231598e-03   9.3446495e-01
   3.6470339e-03   9.4257054e-01
   3.6709079e-03   9.5100400e-01
   3.6947819e-03   9.5939265e-01
   3.7186559e-03   9.6736971e-01
   3.7425299e-03   9.7462172e-01
   3.7664040e-03   9.8092459e-01
   3.7902780e-03   9.8616161e-01
   3.8141520e-03   9.9032161e-01
   3.8380260e-03   9.9348074e-01
   3.8619001e-03   9.9577428e-01
   3.8857741e-03   9.9736616e-01
   3.9096481e-03   9.9842243e-01
   3.9335221e-03   9.9909248e-01
   3.9573962e-03   9.9949883e-01
   3.9812702e-03   9.9973443e-01
   4.0051442e-03   9.9986501e-01
   5.1896074e-03   1.0014325e+00


==> Figures/CDFMaxI.dat <==
   1.6416158e-03   1.3873519e-04
   1.6654898e-03   2.7449766e-04
   1.6893638e-03   5.2547349e-04
   1.7132379e-03   9.6144573e-04
   1.7371119e-03   1.6923474e-03
   1.7609859e-03   2.8682787e-03
   1.7848599e-03   4.6853869e-03
   1.8087340e-03   7.3847755e-03
   1.8326080e-03   1.1244022e-02
   1.8564820e-03   1.6560335e-02
   1.8803560e-03   2.3625893e-02
   1.9042301e-03   3.2697539e-02
   1.9281041e-03   4.3967597e-02
   1.9519781e-03   5.7523861e-02
   1.9758521e-03   7.3335804e-02
   1.9997261e-03   9.1232166e-02
   2.0236002e-03   1.1089831e-01
   2.0474742e-03   1.3188708e-01
   2.0713482e-03   1.5364665e-01
   2.0952222e-03   1.7556582e-01
   2.1190963e-03   1.9703965e-01
   2.1429703e-03   2.1752794e-01
   2.1668443e-03   2.3661997e-01
   2.1907183e-03   2.5409606e-01
   2.2145924e-03   2.6993814e-01
   2.2384664e-03   2.8432187e-01
   2.2623404e-03   2.9757593e-01
   2.2862144e-03   3.1012174e-01
   2.3100885e-03   3.2240838e-01
   2.3339625e-03   3.3485721e-01
   2.3578365e-03   3.4782559e-01
   2.3817105e-03   3.6159080e-01
   2.4055846e-03   3.7634772e-01
   2.4294586e-03   3.9221263e-01
   2.4533326e-03   4.0920896e-01
   2.4772066e-03   4.2726397e-01
   2.5010807e-03   4.4618725e-01
   2.5249547e-03   4.6565795e-01
   2.5488287e-03   4.8523881e-01
   2.5727027e-03   5.0440545e-01
   2.5965768e-03   5.2262895e-01
   2.6204508e-03   5.3943374e-01
   2.6443248e-03   5.5450181e-01
   2.6681988e-03   5.6769226e-01
   2.6920729e-03   5.7909336e-01
   2.7159469e-03   5.8898846e-01
   2.7398209e-03   5.9780811e-01
   2.7636949e-03   6.0605916e-01
   2.7875690e-03   6.1425080e-01
   2.8114430e-03   6.2283294e-01
   2.8353170e-03   6.3215997e-01
   2.8591910e-03   6.4246994e-01
   2.8830651e-03   6.5391469e-01
   2.9069391e-03   6.6657185e-01
   2.9308131e-03   6.8047596e-01
   2.9546871e-03   6.9563142e-01
   2.9785612e-03   7.1200515e-01
   3.0024352e-03   7.2950335e-01
   3.0263092e-03   7.4792547e-01
   3.0501832e-03   7.6695104e-01
   3.0740573e-03   7.8613673e-01
   3.0979313e-03   8.0493595e-01
   3.1218053e-03   8.2276397e-01
   3.1456793e-03   8.3907442e-01
   3.1695534e-03   8.5343403e-01
   3.1934274e-03   8.6557681e-01
   3.2173014e-03   8.7542594e-01
   3.2411754e-03   8.8308832e-01
   3.2650495e-03   8.8879525e-01
   3.2889235e-03   8.9287398e-01
   3.3127975e-03   8.9568135e-01
   3.3366715e-03   8.9756533e-01
   3.3605456e-03   8.9884184e-01
   3.3844196e-03   8.9978042e-01
   3.4082936e-03   9.0062153e-01
   3.4321676e-03   9.0157907e-01
   3.4560417e-03   9.0285638e-01
   3.4799157e-03   9.0465325e-01
   3.5037897e-03   9.0716338e-01
   3.5276637e-03   9.1056081e-01
   3.5515378e-03   9.1498049e-01
   3.5754118e-03   9.2047475e-01
   3.5992858e-03   9.2701714e-01
   3.6231598e-03   9.3446495e-01
   3.6470339e-03   9.4257054e-01
   3.6709079e-03   9.5100400e-01
   3.6947819e-03   9.5939265e-01
   3.7186559e-03   9.6736971e-01
   3.7425299e-03   9.7462172e-01
   3.7664040e-03   9.8092459e-01
   3.7902780e-03   9.8616161e-01
   3.8141520e-03   9.9032161e-01
   3.8380260e-03   9.9348074e-01
   3.8619001e-03   9.9577428e-01
   3.8857741e-03   9.9736616e-01
   3.9096481e-03   9.9842243e-01
   3.9335221e-03   9.9909248e-01
   3.9573962e-03   9.9949883e-01
   3.9812702e-03   9.9973443e-01
   4.0051442e-03   9.9986501e-01
   5.1896074e-03   1.0014325e+00


==> Figures/CDFMaxWithoutARIS.dat <==
   3.4466784e-03   1.3499002e-04
   3.5772437e-03   2.6020939e-04
   3.7078091e-03   4.8235057e-04
   3.8383745e-03   8.6368891e-04
   3.9689399e-03   1.4909012e-03
   4.0995053e-03   2.4719979e-03
   4.2300707e-03   3.9528158e-03
   4.3606361e-03   6.1014886e-03
   4.4912014e-03   9.1017813e-03
   4.6217668e-03   1.3138906e-02
   4.7523322e-03   1.8382910e-02
   4.8828976e-03   2.4973237e-02
   5.0134630e-03   3.3008289e-02
   5.1440284e-03   4.2542486e-02
   5.2745938e-03   5.3590569e-02
   5.4051592e-03   6.6135606e-02
   5.5357245e-03   8.0139069e-02
   5.6662899e-03   9.5527126e-02
   5.7968553e-03   1.1219267e-01
   5.9274207e-03   1.2996647e-01
   6.0579861e-03   1.4859785e-01
   6.1885515e-03   1.6774832e-01
   6.3191169e-03   1.8698985e-01
   6.4496823e-03   2.0585479e-01
   6.5802476e-03   2.2388492e-01
   6.7108130e-03   2.4070659e-01
   6.8413784e-03   2.5607858e-01
   6.9719438e-03   2.6995304e-01
   7.1025092e-03   2.8247635e-01
   7.2330746e-03   2.9396898e-01
   7.3636400e-03   3.0487501e-01
   7.4942053e-03   3.1569982e-01
   7.6247707e-03   3.2692884e-01
   7.7553361e-03   3.3898410e-01
   7.8859015e-03   3.5217888e-01
   8.0164669e-03   3.6668613e-01
   8.1470323e-03   3.8256446e-01
   8.2775977e-03   3.9975130e-01
   8.4081631e-03   4.1809177e-01
   8.5387284e-03   4.3736305e-01
   8.6692938e-03   4.5729818e-01
   8.7998592e-03   4.7760811e-01
   8.9304246e-03   4.9800720e-01
   9.0609900e-03   5.1820759e-01
   9.1915554e-03   5.3796956e-01
   9.3221208e-03   5.5708288e-01
   9.4526861e-03   5.7537505e-01
   9.5832515e-03   5.9270844e-01
   9.7138169e-03   6.0897341e-01
   9.8443823e-03   6.2408657e-01
   9.9749477e-03   6.3798159e-01
   1.0105513e-02   6.5062995e-01
   1.0236078e-02   6.6204954e-01
   1.0366644e-02   6.7232385e-01
   1.0497209e-02   6.8161508e-01
   1.0627775e-02   6.9016844e-01
   1.0758340e-02   6.9828992e-01
   1.0888905e-02   7.0633542e-01
   1.1019471e-02   7.1465848e-01
   1.1150036e-02   7.2357282e-01
   1.1280602e-02   7.3331657e-01
   1.1411167e-02   7.4401589e-01
   1.1541732e-02   7.5568972e-01
   1.1672298e-02   7.6823879e-01
   1.1802863e-02   7.8146685e-01
   1.1933428e-02   7.9509617e-01
   1.2063994e-02   8.0881483e-01
   1.2194559e-02   8.2227350e-01
   1.2325125e-02   8.3514297e-01
   1.2455690e-02   8.4712699e-01
   1.2586255e-02   8.5799291e-01
   1.2716821e-02   8.6758445e-01
   1.2847386e-02   8.7585371e-01
   1.2977952e-02   8.8285511e-01
   1.3108517e-02   8.8874662e-01
   1.3239082e-02   8.9377539e-01
   1.3369648e-02   8.9825361e-01
   1.3500213e-02   9.0252648e-01
   1.3630779e-02   9.0693550e-01
   1.3761344e-02   9.1178029e-01
   1.3891909e-02   9.1728331e-01
   1.4022475e-02   9.2356182e-01
   1.4153040e-02   9.3061470e-01
   1.4283605e-02   9.3830965e-01
   1.4414171e-02   9.4642270e-01
   1.4544736e-02   9.5465281e-01
   1.4675302e-02   9.6267130e-01
   1.4805867e-02   9.7016758e-01
   1.4936432e-02   9.7689153e-01
   1.5066998e-02   9.8266893e-01
   1.5197563e-02   9.8743188e-01
   1.5328129e-02   9.9119611e-01
   1.5458694e-02   9.9404798e-01
   1.5589259e-02   9.9611927e-01
   1.5719825e-02   9.9756141e-01
   1.5850390e-02   9.9852398e-01
   1.5980955e-02   9.9913987e-01
   1.6111521e-02   9.9951765e-01
   1.6242086e-02   9.9973979e-01
   1.6372652e-02   9.9986501e-01
   2.1372652e-02   9.9986501e-01

==> Figures/ExpvsRISele/DinkelConv.dat <==
   1.0000000e+00   1.3300000e-13
   2.0000000e+00   1.1340000e-13
   3.0000000e+00   1.1340000e-13
   4.0000000e+00   1.1340000e-13
   5.0000000e+00   1.1340000e-13
   6.0000000e+00   1.1340000e-13


==> Figures/ExpvsRISele/EGa.dat <==
   1.0000000e+01   7.1590000e-03
   7.0000000e+01   4.9800000e-03
   1.3000000e+02   7.2153863e-07


==> Figures/ExpvsRISele/EhatGa.dat <==
   1.0000000e+01   8.8845839e-03
   7.0000000e+01   6.2028441e-03
   1.3000000e+02   7.6382996e-07


==> Figures/ExpvsRISele/ErndGa.dat <==
   1.0000000e+01   3.0753436e-02
   7.0000000e+01   2.9800000e-02
   1.3000000e+02   4.0998262e-03


==> Figures/ExpvsRISele/ExpdepN.dat <==
   1.0000000e+01   1.8143333e-01
   3.0000000e+01   1.2547944e-01
   5.0000000e+01   8.7386892e-02
   7.0000000e+01   5.2090908e-02
   9.0000000e+01   2.5763576e-02
   1.1000000e+02   1.3763471e-02
   1.3000000e+02   6.0398333e-03
   1.5000000e+02   1.6777520e-03
   1.7000000e+02   2.2845626e-04
   1.9000000e+02   6.1081523e-06



==> Figures/ExpvsRISele/ExpdirectN.dat <==
   1.0000000e+01   0.4208507
   3.0000000e+01   0.4208507
   5.0000000e+01   0.4208507
   7.0000000e+01   0.4208507
   9.0000000e+01   0.4208507
   1.1000000e+02   0.4208507
   1.3000000e+02   0.4208507
   1.5000000e+02   0.4208507
   1.7000000e+02   0.4208507
   1.9000000e+02   0.4208507


==> Figures/ExpvsRISele/ExphatN.dat <==
   1.0000000e+01   1.3275610e-01
   3.0000000e+01   9.1814226e-02
   5.0000000e+01   6.3941628e-02
   7.0000000e+01   3.8115298e-02
   9.0000000e+01   1.8851397e-02
   1.1000000e+02   1.0070832e-02
   1.3000000e+02   4.4193902e-03
   1.5000000e+02   1.2276234e-03
   1.7000000e+02   1.6716312e-04
   1.9000000e+02   4.4693797e-06



==> Figures/ExpvsRISele/ExprndN.dat <==
   1.0000000e+01   2.1772000e-01
   3.0000000e+01   1.5057533e-01
   5.0000000e+01   1.0486427e-01
   7.0000000e+01   6.2509089e-02
   9.0000000e+01   3.0916291e-02
   1.1000000e+02   1.6516165e-02
   1.3000000e+02   7.2477999e-03
   1.5000000e+02   2.0133024e-03
   1.7000000e+02   2.7414751e-04
   1.9000000e+02   7.3297827e-06



==> Figures/ExpvsRISele/ExpzeroN.dat <==
   1.0000000e+01   0.4072000e-01
   3.0000000e+01   2.2126399e-02
   5.0000000e+01   0.7742000e-02
   7.0000000e+01   0.5415566e-02
   9.0000000e+01   0.4519000e-02
   1.1000000e+02   0.4440697e-02
   1.3000000e+02   0.4371000e-02
   1.5000000e+02   0.4137276e-02
   1.7000000e+02   0.3740000e-02
   1.9000000e+02   0.3297827e-02


==> Figures/ExpvsRx/EhatMr.dat <==
   1.0000000e+01   4.1146514e-02
   3.0000000e+01   2.4793970e-02
   5.0000000e+01   1.6585138e-02
   7.0000000e+01   8.4553692e-03
   9.0000000e+01   4.4084603e-03
   1.1000000e+02   1.8726878e-03
   1.3000000e+02   9.7866259e-04
   1.5000000e+02   1.8983183e-04
   1.7000000e+02   5.8123759e-05
   1.9000000e+02   2.7650707e-05


==> Figures/ExpvsRx/ExpdepMr.dat <==
   1.0000000e+01   5.2084195e-02
   3.0000000e+01   3.1384772e-02
   5.0000000e+01   2.0993846e-02
   7.0000000e+01   1.0702999e-02
   9.0000000e+01   5.5803295e-03
   1.1000000e+02   2.3704909e-03
   1.3000000e+02   1.2388134e-03
   1.5000000e+02   2.4029345e-04
   1.7000000e+02   7.3574379e-05
   1.9000000e+02   3.5000895e-05


==> Figures/ExpvsRx/ExpdirectMr.dat <==
   1.0000000e+01   2.2580000e-01
   3.0000000e+01   2.0084556e-01
   5.0000000e+01   1.7589111e-01
   7.0000000e+01   1.5093667e-01
   9.0000000e+01   1.2598222e-01
   1.1000000e+02   1.0102778e-01
   1.3000000e+02   7.6073333e-02
   1.5000000e+02   5.1118889e-02
   1.7000000e+02   2.6164444e-02
   1.9000000e+02   1.2100000e-03


==> Figures/ExpvsRx/ExphatMr.dat <==
   1.0000000e+01   3.7485000e-02
   3.0000000e+01   2.1633611e-02
   5.0000000e+01   1.2409000e-02
   7.0000000e+01   8.9040801e-03
   9.0000000e+01   7.0480000e-03
   1.1000000e+02   6.2647147e-03
   1.3000000e+02   5.6690000e-03
   1.5000000e+02   4.8974069e-03
   1.7000000e+02   4.0680000e-03
   1.9000000e+02   3.1809706e-03


==> Figures/ExpvsRx/ExprndMr.dat <==
   1.0000000e+01   8.7116875e-02
   3.0000000e+01   5.2494682e-02
   5.0000000e+01   3.5114650e-02
   7.0000000e+01   1.7902011e-02
   9.0000000e+01   9.3337502e-03
   1.1000000e+02   3.9649217e-03
   1.3000000e+02   2.0720596e-03
   1.5000000e+02   0.4231890e-03
   1.7000000e+02   1.7431835e-04
   1.9000000e+02   8.2544772e-05


==> Figures/ExpvsRx/EzeroMr.dat <==
   1.0000000e+00
   4.1000000e+01
   8.1000000e+01
   1.2100000e+02
   1.6100000e+02
   9.5203185e-07
   1.8525446e-07
   1.0679400e-07
   4.5335822e-08
   3.6590682e-08


==> Figures/Prxratio.dat <==
   1.0000000e-03   1.0020030e+06
   1.1000000e-02   8.4493256e+03
   2.1000000e-02   2.3658981e+03
   3.1000000e-02   1.1082278e+03
   4.1000000e-02   6.4683732e+02
   5.1000000e-02   4.2690105e+02
   6.1000000e-02   3.0479592e+02
   7.1000000e-02   2.2985390e+02
   8.1000000e-02   1.8046747e+02
   9.1000000e-02   1.4614685e+02
   1.0100000e-01   1.2129360e+02
   1.1100000e-01   1.0269529e+02
   1.2100000e-01   8.8399846e+01
   1.3100000e-01   7.7164555e+01
   1.4100000e-01   6.8167199e+01
   1.5100000e-01   6.0845817e+01
   1.6100000e-01   5.4805523e+01
   1.7100000e-01   4.9762102e+01
   1.8100000e-01   4.5506669e+01
   1.9100000e-01   4.1882850e+01
   2.0100000e-01   3.8771654e+01
   2.1100000e-01   3.6081209e+01
   2.2100000e-01   3.3739647e+01
   2.3100000e-01   3.1690082e+01
   2.4100000e-01   2.9887003e+01
   2.5100000e-01   2.8293646e+01
   2.6100000e-01   2.6880052e+01
   2.7100000e-01   2.5621607e+01
   2.8100000e-01   2.4497941e+01
   2.9100000e-01   2.3492084e+01
   3.0100000e-01   2.2589814e+01
   3.1100000e-01   2.1779143e+01
   3.2100000e-01   2.1049917e+01
   3.3100000e-01   2.0393500e+01
   3.4100000e-01   1.9802518e+01
   3.5100000e-01   1.9270650e+01
   3.6100000e-01   1.8792471e+01
   3.7100000e-01   1.8363307e+01
   3.8100000e-01   1.7979133e+01
   3.9100000e-01   1.7636480e+01
   4.0100000e-01   1.7332356e+01
   4.1100000e-01   1.7064193e+01
   4.2100000e-01   1.6829789e+01
   4.3100000e-01   1.6627269e+01
   4.4100000e-01   1.6455050e+01
   4.5100000e-01   1.6311813e+01
   4.6100000e-01   1.6196479e+01
   4.7100000e-01   1.6108194e+01
   4.8100000e-01   1.6046308e+01
   4.9100000e-01   1.6010373e+01
   5.0100000e-01   1.6000128e+01
   5.1100000e-01   1.6015499e+01
   5.2100000e-01   1.6056598e+01
   5.3100000e-01   1.6123721e+01
   5.4100000e-01   1.6217358e+01
   5.5100000e-01   1.6338197e+01
   5.6100000e-01   1.6487137e+01
   5.7100000e-01   1.6665302e+01
   5.8100000e-01   1.6874064e+01
   5.9100000e-01   1.7115060e+01
   6.0100000e-01   1.7390228e+01
   6.1100000e-01   1.7701839e+01
   6.2100000e-01   1.8052543e+01
   6.3100000e-01   1.8445420e+01
   6.4100000e-01   1.8884046e+01
   6.5100000e-01   1.9372567e+01
   6.6100000e-01   1.9915797e+01
   6.7100000e-01   2.0519329e+01
   6.8100000e-01   2.1189681e+01
   6.9100000e-01   2.1934460e+01
   7.0100000e-01   2.2762585e+01
   7.1100000e-01   2.3684549e+01
   7.2100000e-01   2.4712749e+01
   7.3100000e-01   2.5861915e+01
   7.4100000e-01   2.7149639e+01
   7.5100000e-01   2.8597063e+01
   7.6100000e-01   3.0229773e+01
   7.7100000e-01   3.2078960e+01
   7.8100000e-01   3.4182963e+01
   7.9100000e-01   3.6589330e+01
   8.0100000e-01   3.9357619e+01
   8.1100000e-01   4.2563240e+01
   8.2100000e-01   4.6302839e+01
   8.3100000e-01   5.0701936e+01
   8.4100000e-01   5.5926000e+01
   8.5100000e-01   6.2196843e+01
   8.6100000e-01   6.9817468e+01
   8.7100000e-01   7.9210776e+01
   8.8100000e-01   9.0981745e+01
   8.9100000e-01   1.0602093e+02
   9.0100000e-01   1.2568401e+02
   9.1100000e-01   1.5211892e+02
   9.2100000e-01   1.8889765e+02
   9.3100000e-01   2.4232736e+02
   9.4100000e-01   3.2442681e+02
   9.5100000e-01   4.6051821e+02
   9.6100000e-01   7.1190823e+02
   9.7100000e-01   1.2611465e+03
   9.8100000e-01   2.8784241e+03
   9.9100000e-01   1.2570938e+04


==> Figures/SARFigure/SARPlotforalpha0.1.dat <==
   0.0000000e+00   6.8357301e+00
   3.0000000e+01   8.3933609e+00
   6.0000000e+01   8.0816520e+00
   9.0000000e+01   8.2363716e+00
   1.2000000e+02   7.4338203e+00
   1.5000000e+02   9.0028787e+00
   1.8000000e+02   8.9118083e+00


==> Figures/SARFigure/SARPlotforalpha0.5.dat <==
   0.0000000e+00   7.0553382e+00
   3.0000000e+01   1.0598076e+01
   6.0000000e+01   9.8891128e+00
   9.0000000e+01   1.0241013e+01
   1.2000000e+02   8.4156583e+00
   1.5000000e+02   1.1984388e+01
   1.8000000e+02   1.1777253e+01


==> Figures/SARFigure/SARPlotforalpha1.5.dat <==
   0.0000000e+00   8.4987987e+00
   3.0000000e+01   1.4825363e+01
   6.0000000e+01   1.3559308e+01
   9.0000000e+01   1.4187726e+01
   1.2000000e+02   1.0928037e+01
   1.5000000e+02   1.7301016e+01
   1.8000000e+02   1.6931119e+01


==> Figures/SARFigure/SARPlotforalpha2.dat <==
   0.0000000e+00   9.3555054e+00
   3.0000000e+01   1.6745167e+01
   6.0000000e+01   1.5266368e+01
   9.0000000e+01   1.6000384e+01
   1.2000000e+02   1.2192945e+01
   1.5000000e+02   1.9636822e+01
   1.8000000e+02   1.9204769e+01

